A 588 Gbps LDPC Decoder Based on Finite-Alphabet Message Passing

An ultra-high throughput low-density parity check (LDPC) decoder with an unrolled full-parallel architecture is proposed, which achieves the highest decoding throughput compared to previously reported LDPC decoders in the literature. The decoder benefits from a serial message-transfer approach between the decoding stages to alleviate the well-known routing congestion problem in parallel LDPC decoders. Furthermore, a finite-alphabet message passing algorithm is employed to replace the variable node update rule of the standard min-sum decoder with look-up tables, which are designed in a way that maximizes the mutual information between decoding messages. The proposed algorithm results in an architecture with reduced bit-width messages, leading to a significantly higher decoding throughput and to a lower area as compared to a min-sum decoder when serial message-transfer is used. The architecture is placed and routed for the standard min-sum reference decoder and for the proposed finite-alphabet decoder using a custom pseudo-hierarchical backend design strategy to further alleviate routing congestions and to handle the large design. Post-layout results show that the finite-alphabet decoder with the serial message-transfer architecture achieves a throughput as large as 588 Gbps with an area of 16.2 mm$^2$ and dissipates an average power of 22.7 pJ per decoded bit in a 28 nm FD-SOI library. Compared to the reference min-sum decoder, this corresponds to 3.1 times smaller area and 2 times better energy efficiency.

==> figure/fixed_4bit.csv <==
2.85,1,0.0036821,0
3.1,1,0.0036821,0
3.35,0.98425,0.0097001,0.0067206
3.6,0.88574,0.020013,0.017976
3.85,0.62814,0.024274,0.0238
4.1,0.27405,0.014423,0.014786
4.35,0.075901,0.0044662,0.0046546
4.6,0.012679,0.00076922,0.00080537
4.85,0.00149,9.087e-05,9.5216e-05
5.1,0.00014223,8.7527e-06,9.1759e-06
5.35,1.13e-05,1.9874e-06,2.2858e-06
5.6,1.2e-06,5.8065e-07,8.9628e-07
5.85,0,0,3.668e-07


==> figure/fixed_5bit.csv <==
2.85,1,0.00036882,0
3.1,0.999,0.00083743,0.00051984
3.35,0.986,0.0024808,0.0021956
3.6,0.87889,0.0061358,0.0059412
3.85,0.56796,0.007356,0.0073336
4.1,0.21274,0.0036925,0.003728
4.35,0.038924,0.00074463,0.00075506
4.6,0.0032033,6.2381e-05,6.3306e-05
4.85,0.00011894,2.3926e-06,2.4293e-06
5.1,2.08e-06,2.7309e-07,3.0271e-07
5.35,2.07e-08
5.5,1e-9



==> figure/float_05iter.csv <==
2.85,1,0.00036882,0
3.1,0.99751,0.0011853,0.0008793
3.35,0.9722,0.0033627,0.0030917
3.6,0.82802,0.0068504,0.0066919
3.85,0.48284,0.0068269,0.0068317
4.1,0.15874,0.0028458,0.0028773
4.35,0.025353,0.00048836,0.00049535
4.6,0.0018791,3.6617e-05,3.7161e-05
4.85,6.5034e-05,1.5874e-06,1.6171e-06
5.1,1.23e-06,2.0777e-07,2.3757e-07
5.35,9.9e-09
5.5,2e-10


==> figure/float_05iter_OMS.csv <==
2.85,1.00e+00,3.39e-02
3.1,9.73e-01,2.56e-02
3.35,8.19e-01,1.38e-02
3.6,4.35e-01,5.26e-03
3.85,1.53e-01,1.34e-03
4.1,2.57e-02,1.47e-04
4.35,1.77e-03,6.62e-06
4.6,5.99e-05,1.67e-07
4.85,1.13e-06,3.53e-09
5.0,6.27e-08,9.26e-11
5.1,4.59e-09,5.33e-12





==> figure/lut.csv <==
2.95,1,0.00036882,0
3.1,0.9994,0.00070506,0.00037955
3.35,0.98639,0.00245,0.0021643
3.6,0.87474,0.0062072,0.0060156
3.85,0.54675,0.0072488,0.0072339
4.1,0.18432,0.003255,0.0032888
4.35,0.028724,0.00055234,0.00056021
4.60,0.0019752,3.8489e-05,3.906e-05
4.85,6.1403e-05,1.5429e-06,1.5726e-06
5.1,1.23e-06,2.0777e-07,2.3757e-07
5.35,7.2e-09
5.50,5e-10

